Generalized Treatment of Energy Accommodation in Gas-Surface Interactions for Satellite Aerodynamics Applications

In the context of satellite aerodynamics in the Very-Low-Earth-Orbit (VLEO) regime, accurate modeling of gas-surface interactions (GSI) is crucial for determining aerodynamic forces and torques. Common models such as Sentman's assume that gas particles are reflected diffusely from a surface, which leads to the incorporation of energy accommodation into the model. This technical note discusses the limitations of existing approaches for handling energy accommodation and provides a generalized treatment thereof that is valid for any molecular speed ratio. A new general expression for the temperature ratio of reflected to impinging particles is derived, which, when used in a GSI model, retains its validity even in hypothermal flows. Additionally, a simplified hyperthermal approximation is presented, proven to be an asymptote of the general expression, and shown to be an improvement upon existing approximations by comparison for a realistic VLEO scenario. The results contribute to a better understanding and modeling of GSI, potentially benefiting scientific investigations and operational applications in satellite aerodynamics.

==> approximationComparison000.csv <==
s,G,K,N,Rk,Rn,Rn_back,ratio
0,0.05,0,0.0625000000000001,1,0.25,0.5,0
0.1,0.0523742637175338,0.000298221951502495,0.0627982219515025,0.994305944745861,0.199028253460278,0.52174560225623,0.166083341282499
0.2,0.0550788854278838,0.00119288780600998,0.06369288780601,0.978342194168547,0.156393912316995,0.542603529278099,0.310879809749899
0.3,0.0581338440089201,0.00268399756352245,0.0651839975635225,0.953830722717895,0.121274511857854,0.562492417332322,0.435987715631807
0.4,0.0615596649788269,0.00477155122403992,0.06727155122404,0.922488999482355,0.092786181457901,0.581356538686429,0.543049100382957
0.5,0.0653771873671319,0.00745554878756237,0.0699555487875624,0.885961004322578,0.0700299539458664,0.599163716842045,0.633731086365558
0.6,0.0696072985363669,0.0107359902540898,0.0732359902540899,0.845763440331179,0.0521309085975673,0.61590248700542,0.709704662582167
0.7,0.0742706462924599,0.0146128756236222,0.0771128756236223,0.803248303965469,0.0382685417866223,0.631578867432042,0.772621653507005
0.8,0.0793873407337732,0.0190862048961597,0.0815862048961597,0.759581254142703,0.0276979193667723,0.646213053157339,0.824090867009079
0.9,0.0849766606696024,0.0241559780717021,0.0866559780717021,0.715733968817357,0.0197621016037457,0.659836267465353,0.865654607832025
1,0.0910567806340704,0.0298221951502495,0.0923221951502495,0.67248792519806,0.013896982820691,0.672487925198061,0.898766838705672
1.1,0.0976445341803363,0.0360848561318019,0.0985848561318019,0.630446737907951,0.00963005210029418,0.684213188268644,0.924774243882753
1.2,0.104755227109907,0.0429439610163593,0.105443961016359,0.590054241672318,0.00657469727720484,0.695060934927435,0.944901287483802
1.3,0.112402510682529,0.0503995098039216,0.112899509803922,0.551615800235364,0.00442160160280249,0.705082123142698,0.960240070288568
1.4,0.120598320050268,0.058451502494489,0.120951502494489,0.515320756788941,0.00292858510859757,0.714328504077596,0.971745404462313
1.5,0.129352877777566,0.0670999390880613,0.129599939088061,0.48126442765776,0.00190997923463799,0.722851631103959,0.980235095160337
1.6,0.138674757076696,0.0763448195846387,0.138844819584639,0.449468517601837,0.00122634076689637,0.730702109223927,0.986394999364593
1.7,0.148570995008451,0.086186143984221,0.148686143984221,0.419899261095218,0.000775043444810168,0.73792903532748,0.990788081938383
1.8,0.159047242909344,0.0966239122868083,0.159123912286808,0.392482947083317,0.000482054112113447,0.744579588154422,0.993866449802821
1.9,0.170107939984551,0.107658124492401,0.170158124492401,0.367118757054033,0.000295015669781629,0.750698735777695,0.995985239372026
2,0.18175649633007,0.119288780600998,0.181788780600998,0.343689039953931,0.000177623752548518,0.756329036401706,0.997417258325745
2.1,0.193995473339065,0.1315158806126,0.1940158806126,0.322067271215462,0.000105194586163953,0.76151051456888,0.998367418117155
2.2,0.206826752056438,0.144339424527207,0.206839424527208,0.302124009142586,6.12709460612619e-05,0.766280599358749,0.998986202338461
2.3,0.220251683063427,0.15775941234482,0.22025941234482,0.283731183568805,3.50929504147247e-05,0.770674114075786,0.9993816574886
2.4,0.234271214435491,0.171775844065437,0.234275844065437,0.26676504205028,1.97618386763405e-05,0.774723308654853,0.999629629604306
2.5,0.24888599687285,0.186388719689059,0.248888719689059,0.251108049344051,1.09400136737739e-05,0.778457926995274,0.999782174703284
2.6,0.264096467052341,0.201598039215686,0.264098039215687,0.236649995867866,5.95298893262908e-06,0.781905302033931,0.999874226932358
2.7,0.279902911532373,0.217403802645319,0.279903802645319,0.223288527242867,3.18365014973323e-06,0.785090471849696,0.999928710964306
2.8,0.296305514211229,0.233806009977956,0.296306009977956,0.210929264680235,1.67316064933896e-06,0.788036310612894,0.999960338661874
2.9,0.313304390512505,0.250804661213598,0.313304661213598,0.199485647796603,8.64019469084363e-07,0.79076366881944,0.999978343912553
3,0.330899611297064,0.268399756352245,0.330899756352245,0.188878598859125,4.38366128016404e-07,0.793291517979937,0.999988395585493
3.1,0.349091219120464,0.286591295393897,0.349091295393898,0.1790360808388,2.18491411739603e-07,0.795637095732051,0.999993898125339
3.2,0.3678792389854,0.305379278338555,0.367879278338555,0.169892600678469,1.06973023295305e-07,0.797816048158384,0.99999685174765
3.3,0.387263685264617,0.324763705186217,0.387263705186217,0.161388693173475,5.14419510392872e-08,0.799842566872101,0.99999840627204
3.4,0.407244566042655,0.344744575936884,0.407244575936884,0.153470408980792,2.42955449467336e-08,0.801729519140038,0.999999208461713
3.5,0.427821885769639,0.365321890590556,0.427821890590556,0.146088821675515,1.12685136905056e-08,0.803488569923643,0.999999614326664
3.6,0.448995646842896,0.386495649147233,0.448995649147233,0.139199562702066,5.13220466680961e-09,0.805130295221219,0.999999815652998
3.7,0.470765850526447,0.408265851606915,0.470765851606915,0.132762388881096,2.29512834704602e-09,0.80666428649161,0.999999913562562
3.8,0.493132497472657,0.430632497969602,0.493132497969603,0.12674078431937,1.00773318917286e-09,0.808099246237875,0.999999960244323
3.9,0.516095588011102,0.453595588235295,0.516095588235295,0.121101596734562,4.34401650902228e-10,0.809443075042954,0.999999982064587
4,0.539655122304787,0.477155122403992,0.539655122403992,0.115814707055623,1.83830326936235e-10,0.810702950492341,0.999999992063603
4.1,0.563811100432638,0.501311100475694,0.563811100475694,0.11085273047832,7.6365417614609e-11,0.811885398506153,0.999999996555541
4.2,0.588563522432073,0.526063522450401,0.588563522450401,0.106190746792137,3.11394794138423e-11,0.812996357647865,0.999999998533807
4.3,0.613912388320461,0.551412388328113,0.613912388328113,0.101806057641769,1.24632181470415e-11,0.814041236990774,0.999999999387901
4.4,0.639857698105697,0.57735769810883,0.63985769810883,0.0976779683699968,4.89595783227932e-12,0.815024968115211,0.999999999749388
4.5,0.666399451791294,0.603899451792552,0.666399451792552,0.0937875921577381,1.88774721500934e-12,0.815952051786856,0.999999999899372
4.6,0.693537649378784,0.631037649379279,0.693537649379279,0.0901176742971161,7.14282078314665e-13,0.81682659983482,0.999999999960375
4.7,0.72127229086882,0.658772290869011,0.721272290869011,0.0866524345812916,2.65213886024225e-13,0.817652372711306,0.999999999984699
4.8,0.749603376261676,0.687103376261748,0.749603376261748,0.0833774259550689,9.68626717939683e-14,0.81843281317581,0.999999999994206
4.9,0.778530905557463,0.71603090555749,0.77853090555749,0.0802794077329792,3.45103797474688e-14,0.819171076507639,0.999999999997848
5,0.808054878756227,0.745554878756237,0.808054878756237,0.0773462318502317,1.23655057154117e-14,0.819870057612576,0.999999999999216
5.1,0.838175295857985,0.775675295857989,0.838175295857989,0.0745667407627652,4.37108561820912e-15,0.820532415353512,0.99999999999972
5.2,0.868892156862744,0.806392156862746,0.868892156862746,0.0719306757534372,1.53329457404763e-15,0.821160594401255,0.999999999999902
5.3,0.900205461770507,0.837705461770508,0.900205461770508,0.0694285945311593,4.9331983498149e-16,0.821756844870807,0.999999999999966
5.4,0.932115210581274,0.869615210581274,0.932115210581274,0.0670517971281944,2.38215836845493e-16,0.822323239980179,0.999999999999989
5.5,0.964621403295047,0.902121403295047,0.964621403295047,0.0647922592081271,0,0.822861691943215,0.999999999999996
5.6,0.997724039911823,0.935224039911823,0.997724039911823,0.0626425719936783,0,0.823373966284909,0.999999999999999
5.7,1.03142312043161,0.968923120431606,1.03142312043161,0.0605958881102513,2.15279840568355e-16,0.82386169474698,1
5.8,1.06571864485439,1.00321864485439,1.06571864485439,0.0586458727186286,0,0.824326386933044,1
5.9,1.10061061318018,1.03811061318018,1.10061061318018,0.0567866593793857,0,0.824769440826199,1
6,1.13609902540898,1.07359902540898,1.13609902540898,0.0550128101531472,1.95444763140342e-16,0.825192152297211,1
6.1,1.17218388154078,1.10968388154078,1.17218388154078,0.0533192794955057,1.89428133607471e-16,0.825595723708414,1
6.2,1.20886518157559,1.14636518157559,1.20886518157559,0.0517013815540124,0,0.825981271706902,1
6.3,1.2461429255134,1.1836429255134,1.2461429255134,0.0501547605177395,0,0.826349834290278,1
6.4,1.28401711335422,1.22151711335422,1.28401711335422,0.0486753637081457,0,0.826702377219148,1
6.5,1.32248774509804,1.25998774509804,1.32248774509804,0.0472594171338553,0,0.827039799842469,1
6.6,1.36155482074487,1.29905482074487,1.36155482074487,0.0459034032620206,1.63081648672477e-16,0.827362940394663,1
6.7,1.4012183402947,1.3387183402947,1.4012183402947,0.0446040407855745,1.58465385828687e-16,0.827672580817124,1
6.8,1.44147830374754,1.37897830374754,1.44147830374754,0.0433582661893095,0,0.827969451151055,1
6.9,1.48233471110338,1.41983471110338,1.48233471110338,0.0421632169386884,1.49793837560312e-16,0.8282542335436,1
7,1.52378756236222,1.46128756236222,1.52378756236222,0.0410162161339014,1.4571887211155e-16,0.828527565904812,1
7.1,1.56583685752408,1.50333685752408,1.56583685752408,0.0399147584882027,1.41805708467057e-16,0.828790045249045,1
7.2,1.60848259658893,1.54598259658893,1.60848259658893,0.0388564975042577,1.38046010193654e-16,0.829042230750846,1
7.3,1.65172477955679,1.58922477955679,1.65172477955679,0.037839233735278,0,0.829284646542352,1
7.4,1.69556340642766,1.63306340642766,1.69556340642766,0.0368609040293453,1.30956237958008e-16,0.82951778427639,1
7.5,1.73999847720153,1.67749847720153,1.73999847720153,0.0359195716656716,0,0.829742105477016,1
7.6,1.78502999187841,1.72252999187841,1.78502999187841,0.0350134173007537,1.24392646585938e-16,0.82995804369707,1
7.7,1.83065795045829,1.76815795045829,1.83065795045829,0.034140730650613,1.21292240786677e-16,0.83016600650031,1
7.8,1.87688235294118,1.81438235294118,1.87688235294118,0.0332999028426363,1.18305020331762e-16,0.830366377283982,1
7.9,1.92370319932707,1.86120319932707,1.92370319932707,0.0324894193770965,3.46276813911894e-16,0.830559516956103,1
8,1.97112048961597,1.90862048961597,1.97112048961597,0.0317078536442877,1.12648925367466e-16,0.830745765480342,1
8.1,2.01913422380787,1.95663422380787,2.01913422380787,0.0309538609484474,0,0.830925443300123,1
8.2,2.06774440190277,2.00524440190277,2.06774440190277,0.0302261729943442,0,0.831098852652488,1
8.3,2.11695102390069,2.05445102390069,2.11695102390069,0.0295235927966048,2.09777743951669e-16,0.831266278781213,1
8.4,2.1667540898016,2.1042540898016,2.1667540898016,0.0288449899756379,2.04955980902625e-16,0.831427991057792,1
8.5,2.21715359960552,2.15465359960552,2.21715359960552,0.0281892964073937,0,0.831584244018115,1
8.6,2.26814955331245,2.20564955331245,2.26814955331245,0.027555502197253,1.95793619164797e-16,0.83173527832189,1
8.7,2.31974195092238,2.25724195092238,2.31974195092238,0.0269426519510709,0,0.831881321641267,1
8.8,2.37193079243532,2.30943079243532,2.37193079243532,0.0263498413188647,1.87226883375507e-16,0.832022589484477,1
8.9,2.42471607785126,2.36221607785126,2.42471607785126,0.0257762137888682,0,0.832159285959821,1
9,2.47809780717021,2.41559780717021,2.47809780717021,0.025220957711661,1.79205682909335e-16,0.832291604484818,1
9.1,2.53207598039216,2.46957598039216,2.53207598039216,0.0246833035359072,1.75385420220006e-16,0.832419728444942,1
9.2,2.58665059751711,2.52415059751712,2.58665059751712,0.0241625212388532,1.71685039439164e-16,0.832543831805932,1
9.3,2.64182165854508,2.57932165854508,2.64182165854508,0.0236579179362244,1.68099617327929e-16,0.832664079683359,1
9.4,2.69758916347604,2.63508916347604,2.69758916347604,0.023168835657489,1.64624478724485e-16,0.83278062887279,1
9.5,2.75395311231001,2.69145311231002,2.75395311231002,0.022694649273667,1.61255181820275e-16,0.832893628343587,1
9.6,2.81091350504699,2.74841350504699,2.81091350504699,0.0222347645659608,1.57987504436796e-16,0.833003219699163,1
9.7,2.86847034168697,2.80597034168697,2.86847034168697,0.0217886164244748,1.54817431226739e-16,0.833109537606224,1
9.8,2.92662362222996,2.86412362222996,2.92662362222996,0.0213556671671972,0,0.833212710195366,1
9.9,2.98537334667595,2.92287334667595,2.98537334667595,0.0209354049702326,1.48754999217948e-16,0.833312859435144,1
10,3.04471951502495,2.98221951502495,3.04471951502495,0.0205273424010248,2.91711080550173e-16,0.833410101481618,1


==> approximationComparison090.csv <==
s,G,K,N,Rk,Rn,Rn_back,ratio
0,0.05,0,0.0625000000000001,1,0.25,0.5,0
0.1,0.0502982219515025,0.000298221951502495,0.0627982219515025,0.994070924578804,0.248517731144701,0.497035462289402,1.08531496757392e-17
0.2,0.05119288780601,0.00119288780600998,0.06369288780601,0.976698173181199,0.2441745432953,0.488349086590599,2.17062993514784e-17
0.3,0.0526839975635225,0.00268399756352245,0.0651839975635225,0.949054785368436,0.237263696342109,0.474527392684218,3.25594490272176e-17
0.4,0.05477155122404,0.00477155122403992,0.06727155122404,0.912882671434261,0.228220667858565,0.45644133571713,4.34125987029568e-17
0.5,0.0574555487875624,0.00745554878756237,0.0699555487875624,0.870237967526362,0.21755949188159,0.435118983763181,5.4265748378696e-17
0.6,0.0607359902540899,0.0107359902540898,0.0732359902540899,0.823235116293064,0.205808779073266,0.411617558146532,6.51188980544352e-17
0.7,0.0646128756236223,0.0146128756236222,0.0771128756236223,0.773839571717192,0.193459892929298,0.386919785858596,7.59720477301744e-17
0.8,0.0690862048961597,0.0190862048961597,0.0815862048961597,0.723733487389454,0.180933371847364,0.361866743694727,8.68251974059136e-17
0.9,0.0741559780717021,0.0241559780717021,0.0866559780717021,0.674254474152503,0.168563618538126,0.337127237076251,9.76783470816528e-17
1,0.0798221951502495,0.0298221951502495,0.0923221951502495,0.626392194625629,0.156598048656407,0.313196097312815,1.08531496757392e-16
1.1,0.0860848561318019,0.0360848561318019,0.0985848561318019,0.580822251981772,0.145205562995443,0.290411125990886,1.19384646433131e-16
1.2,0.0929439610163593,0.0429439610163593,0.105443961016359,0.537958566142876,0.134489641535719,0.268979283071438,1.3023779610887e-16
1.3,0.100399509803922,0.0503995098039216,0.112899509803922,0.498010399628933,0.124502599907233,0.249005199814467,1.4109094578461e-16
1.4,0.108451502494489,0.058451502494489,0.120951502494489,0.461035567511301,0.115258891877825,0.23051778375565,1.51944095460349e-16
1.5,0.117099939088061,0.0670999390880613,0.129599939088061,0.426985704598865,0.106746426149716,0.213492852299432,1.62797245136088e-16
1.6,0.126344819584639,0.0763448195846387,0.138844819584639,0.395742383141439,0.0989355957853599,0.197871191570719,1.73650394811827e-16
1.7,0.136186143984221,0.086186143984221,0.148686143984221,0.367144545966388,0.0917861364915973,0.183572272983194,1.84503544487566e-16
1.8,0.146623912286808,0.0966239122868083,0.159123912286808,0.341008497319291,0.085252124329823,0.170504248659645,1.95356694163306e-16
1.9,0.157658124492401,0.107658124492401,0.170158124492401,0.31714191806468,0.0792854795161702,0.15857095903234,2.06209843839045e-16
2,0.169288780600998,0.119288780600998,0.181788780600998,0.295353299979439,0.07383832499486,0.14767664998972,2.17062993514784e-16
2.1,0.1815158806126,0.1315158806126,0.1940158806126,0.275457992056973,0.0688644980142433,0.137728996028486,2.27916143190523e-16
2.2,0.194339424527208,0.144339424527207,0.206839424527208,0.257281815677086,0.0643204539192717,0.128640907838543,2.38769292866262e-16
2.3,0.20775941234482,0.15775941234482,0.22025941234482,0.240662983379134,0.0601657458447835,0.120331491689567,2.49622442542002e-16
2.4,0.221775844065437,0.171775844065437,0.234275844065437,0.225452867559584,0.0563632168898963,0.112726433779792,2.60475592217741e-16
2.5,0.236388719689059,0.186388719689059,0.248888719689059,0.211516015086375,0.0528790037715941,0.105758007543188,2.7132874189348e-16
2.6,0.251598039215687,0.201598039215686,0.264098039215687,0.198729688656821,0.0496824221642053,0.0993648443284105,2.82181891569219e-16
2.7,0.267403802645319,0.217403802645319,0.279903802645319,0.186983130027958,0.0467457825069897,0.0934915650139789,2.93035041244958e-16
2.8,0.283806009977956,0.233806009977956,0.296306009977956,0.176176677878963,0.0440441694697409,0.088088338939481,3.03888190920698e-16
2.9,0.300804661213598,0.250804661213598,0.313304661213598,0.166220828488078,0.0415552071220198,0.0831104142440391,3.14741340596437e-16
3,0.318399756352245,0.268399756352245,0.330899756352245,0.157035296046788,0.0392588240116972,0.0785176480233939,3.25594490272176e-16
3.1,0.336591295393897,0.286591295393897,0.349091295393898,0.148548107702807,0.0371370269257019,0.0742740538514034,3.36447639947915e-16
3.2,0.355379278338555,0.305379278338555,0.367879278338555,0.140694753598906,0.0351736883997265,0.0703473767994531,3.47300789623654e-16
3.3,0.374763705186217,0.324763705186217,0.387263705186217,0.133417402240581,0.0333543505601453,0.0667087011202906,3.58153939299394e-16
3.4,0.394744575936884,0.344744575936884,0.407244575936884,0.126664185014652,0.0316660462536633,0.0633320925073261,3.69007088975133e-16
3.5,0.415321890590556,0.365321890590556,0.427821890590556,0.120388549539018,0.0300971373847549,0.0601942747695091,3.79860238650872e-16
3.6,0.436495649147233,0.386495649147233,0.448995649147233,0.114548679002147,0.0286371697505368,0.0572743395010732,3.90713388326611e-16
3.7,0.458265851606915,0.408265851606915,0.470765851606915,0.109106973222365,0.0272767433055914,0.0545534866111824,4.0156653800235e-16
3.8,0.480632497969603,0.430632497969602,0.493132497969603,0.104029586453728,0.026007396613432,0.052014793226864,4.1241968767809e-16
3.9,0.503595588235294,0.453595588235295,0.516095588235295,0.0992860167326137,0.0248215041831538,0.0496430083663067,4.23272837353829e-16
4,0.527155122403992,0.477155122403992,0.539655122403992,0.0948487416227397,0.0237121854056851,0.0474243708113698,4.34125987029568e-16
4.1,0.551311100475694,0.501311100475694,0.563811100475694,0.0906928954574976,0.0226732238643743,0.0453464477287488,4.44979136705307e-16
4.2,0.576063522450401,0.526063522450401,0.588563522450401,0.0867959835181283,0.0216989958795324,0.0433979917590641,4.55832286381046e-16
4.3,0.601412388328113,0.551412388328113,0.613912388328113,0.0831376289720215,0.0207844072430055,0.0415688144860106,4.66685436056786e-16
4.4,0.62735769810883,0.57735769810883,0.63985769810883,0.0796993487937184,0.0199248371984297,0.0398496743968591,4.77538585732525e-16
4.5,0.653899451792552,0.603899451792552,0.666399451792552,0.0764643552811271,0.0191160888202821,0.0382321776405635,4.88391735408264e-16
4.6,0.681037649379279,0.631037649379279,0.693537649379279,0.0734173801486184,0.0183543450371547,0.0367086900743092,4.99244885084003e-16
4.7,0.708772290869011,0.658772290869011,0.721272290869011,0.070544518520463,0.0176361296301159,0.0352722592602314,5.10098034759742e-16
4.8,0.737103376261748,0.687103376261748,0.749603376261748,0.067833090459546,0.0169582726148868,0.0339165452297729,5.20951184435481e-16
4.9,0.76603090555749,0.71603090555749,0.77853090555749,0.0652715179469315,0.016317879486733,0.0326357589734657,5.31804334111221e-16
5,0.795554878756237,0.745554878756237,0.808054878756237,0.062849215478597,0.0157123038696495,0.0314246077392984,5.4265748378696e-16
5.1,0.825675295857989,0.775675295857989,0.838175295857989,0.0605564926682748,0.0151391231670689,0.0302782463341373,5.53510633462699e-16
5.2,0.856392156862746,0.806392156862746,0.868892156862746,0.0583844674420733,0.0145961168605186,0.0291922337210366,5.64363783138438e-16
5.3,0.887705461770508,0.837705461770508,0.900205461770508,0.0563249885837991,0.0140812471459499,0.0281624942918995,5.75216932814178e-16
5.4,0.919615210581274,0.869615210581274,0.932115210581274,0.0543705665420603,0.0135926416355152,0.0271852832710301,5.86070082489917e-16
5.5,0.952121403295046,0.902121403295047,0.964621403295047,0.0525143115436358,0.0131285778859092,0.0262571557718178,5.96923232165656e-16
5.6,0.985224039911824,0.935224039911823,0.997724039911823,0.0507498781743846,0.0126874695435961,0.0253749390871923,6.07776381841395e-16
5.7,1.01892312043161,0.968923120431606,1.03142312043161,0.0490714156911273,0.012267853922782,0.0245357078455635,6.18629531517134e-16
5.8,1.05321864485439,1.00321864485439,1.06571864485439,0.0474735234172697,0.0118683808543174,0.0237367617086347,6.29482681192874e-16
5.9,1.08811061318018,1.03811061318018,1.10061061318018,0.0459512106529928,0.0114878026632484,0.0229756053264964,6.40335830868613e-16
6,1.12359902540898,1.07359902540898,1.13609902540898,0.0444998605991138,0.0111249651497787,0.0222499302995567,6.51188980544352e-16
6.1,1.15968388154078,1.10968388154078,1.17218388154078,0.0431151978533742,0.0107787994633437,0.0215575989266869,6.62042130220091e-16
6.2,1.19636518157559,1.14636518157559,1.20886518157559,0.0417932590901307,0.0104483147725329,0.0208966295450653,6.7289527989583e-16
6.3,1.2336429255134,1.1836429255134,1.2461429255134,0.0405303665800957,0.0101325916450241,0.0202651832900477,6.8374842957157e-16
6.4,1.27151711335422,1.22151711335422,1.28401711335422,0.0393231042467858,0.0098307760616964,0.0196615521233928,6.94601579247309e-16
6.5,1.30998774509804,1.25998774509804,1.32248774509804,0.0381682959913933,0.00954207399784848,0.0190841479956966,7.05454728923048e-16
6.6,1.34905482074487,1.29905482074487,1.36155482074487,0.0370629860485527,0.00926574651213835,0.0185314930242764,7.16307878598787e-16
6.7,1.3887183402947,1.3387183402947,1.4012183402947,0.0360044211624579,0.00900110529061463,0.0180022105812289,7.27161028274526e-16
6.8,1.42897830374754,1.37897830374754,1.44147830374754,0.0349900343965149,0.00874750859912889,0.0174950171982575,7.38014177950265e-16
6.9,1.46983471110338,1.41983471110338,1.48233471110338,0.0340174304105701,0.00850435760264287,0.017008715205285,7.48867327626005e-16
7,1.51128756236222,1.46128756236222,1.52378756236222,0.0330843720581192,0.00827109301452994,0.0165421860290596,7.59720477301744e-16
7.1,1.55333685752408,1.50333685752408,1.56583685752408,0.0321887681720865,0.00804719204302177,0.0160943840860431,7.70573626977483e-16
7.2,1.59598259658893,1.54598259658893,1.60848259658893,0.031328662422049,0.00783216560551238,0.0156643312110245,7.81426776653222e-16
7.3,1.63922477955679,1.58922477955679,1.65172477955679,0.0305022231383781,0.0076255557845945,0.0152511115691891,7.92279926328961e-16
7.4,1.68306340642766,1.63306340642766,1.69556340642766,0.0297077340099301,0.00742693350248265,0.0148538670049649,8.03133076004701e-16
7.5,1.72749847720153,1.67749847720153,1.73999847720153,0.0289435855717787,0.00723589639294465,0.0144717927858894,8.1398622568044e-16
7.6,1.77252999187841,1.72252999187841,1.78502999187841,0.028208267408222,0.00705206685205564,0.0141041337041109,8.24839375356179e-16
7.7,1.81815795045829,1.76815795045829,1.83065795045829,0.0275003610040572,0.00687509025101443,0.0137501805020286,8.35692525031918e-16
7.8,1.86438235294118,1.81438235294118,1.87688235294118,0.0268185331839907,0.00670463329599794,0.0134092665919952,8.46545674707657e-16
7.9,1.91120319932707,1.86120319932707,1.92370319932707,0.0261615300861805,0.00654038252154539,0.0130807650430901,8.57398824383397e-16
8,1.95862048961597,1.90862048961597,1.97112048961597,0.0255281716213453,0.00638204290533645,0.0127640858106727,8.68251974059136e-16
8.1,2.00663422380787,1.95663422380787,2.01913422380787,0.0249173463737292,0.0062293365934324,0.0124586731868646,8.79105123734875e-16
8.2,2.05524440190277,2.00524440190277,2.06774440190277,0.0243280069045361,0.00608200172613413,0.012164003452268,8.89958273410614e-16
8.3,2.10445102390069,2.05445102390069,2.11695102390069,0.0237591654223068,0.00593979135557708,0.0118795827111533,9.00811423086353e-16
8.4,2.1542540898016,2.1042540898016,2.1667540898016,0.0232098897881652,0.00580247244704167,0.0116049448940825,9.11664572762093e-16
8.5,2.20465359960552,2.15465359960552,2.21715359960552,0.0226792998269416,0.00566982495673551,0.0113396499134708,9.22517722437832e-16
8.6,2.25564955331245,2.20564955331245,2.26814955331245,0.0221665639179518,0.00554164097948804,0.0110832819589759,9.33370872113571e-16
8.7,2.30724195092238,2.25724195092238,2.31974195092238,0.0216708958416827,0.00541772396042078,0.0108354479208414,9.4422402178931e-16
8.8,2.35943079243532,2.30943079243532,2.37193079243532,0.0211915518608584,0.00529788796521494,0.0105957759304291,9.5507717146505e-16
8.9,2.41221607785126,2.36221607785126,2.42471607785126,0.0207278280163602,0.00518195700409014,0.0103639140081801,9.65930321140789e-16
9,2.46559780717021,2.41559780717021,2.47809780717021,0.0202790576202634,0.00506976440506595,0.0101395288101317,9.76783470816528e-16
9.1,2.51957598039216,2.46957598039216,2.53207598039216,0.0198446089298794,0.00496115223246993,0.00992230446493969,9.87636620492267e-16
9.2,2.57415059751711,2.52415059751712,2.58665059751712,0.019423882988131,0.00485597074703283,0.00971194149406548,9.98489770168006e-16
9.3,2.62932165854508,2.57932165854508,2.64182165854508,0.0190163116169161,0.00475407790422911,0.00950815580845804,1.00934291984375e-15
9.4,2.68508916347604,2.63508916347604,2.69758916347604,0.0186213555512887,0.00465533888782226,0.00931067777564436,1.02019606951948e-15
9.5,2.74145311231001,2.69145311231002,2.75395311231002,0.0182385027033596,0.00455962567583998,0.00911925135167981,1.03104921919522e-15
9.6,2.79841350504699,2.74841350504699,2.81091350504699,0.0178672665457851,0.00446681663644656,0.00893363327289248,1.04190236887096e-15
9.7,2.85597034168697,2.80597034168697,2.86847034168697,0.0175071846055885,0.00437679615139739,0.00875359230279415,1.0527555185467e-15
9.8,2.91412362222996,2.86412362222996,2.92662362222996,0.0171578170598468,0.00428945426496178,0.00857890852992341,1.06360866822244e-15
9.9,2.97287334667595,2.92287334667595,2.98537334667595,0.0168187454255009,0.00420468635637531,0.00840937271275047,1.07446181789818e-15
10,3.03221951502495,2.98221951502495,3.04471951502495,0.0164895713361928,0.00412239283404827,0.0082447856680964,1.08531496757392e-15


==> approximationComparison135.csv <==
s,G,K,N,Rk,Rn,Rn_back,ratio
0,0.05,0,0.0625000000000001,1,0.25,0.5,-0
0.1,0.04865913020936,0.000298221951502495,0.0627982219515025,0.993871202583783,0.290574280331522,0.482661900383492,-0.131127339371405
0.2,0.047765487638381,0.00119288780600998,0.06369288780601,0.975026156645966,0.333449964715338,0.462103517072335,-0.274192013410322
0.3,0.0473127818823409,0.00268399756352245,0.0651839975635225,0.943271195293544,0.377724897378141,0.438650687892961,-0.429697254494525
0.4,0.0472949847095976,0.00477155122403992,0.06727155122404,0.899110841173998,0.422382344282449,0.412801348926025,-0.598125321155392
0.5,0.0477063416103869,0.00745554878756237,0.0699555487875624,0.843719963931606,0.466378398052038,0.385185537237331,-0.77993657417404
0.6,0.0485413790932447,0.0107359902540898,0.0732359902540899,0.77882807504363,0.50873320087195,0.35650797654332,-0.97556889286761
0.7,0.0497949081589527,0.0146128756236222,0.0771128756236223,0.706538757397126,0.548609656583092,0.3274839363751,-1.18543739717357
0.8,0.0514620244105773,0.0190862048961597,0.0815862048961597,0.629120596891311,0.585367187369933,0.298779919572253,-1.40993443884659
0.9,0.0535381052663383,0.0241559780717021,0.0866559780717021,0.548807751945417,0.618585073950805,0.270968259382116,-1.6494298244291
1,0.0560188047336284,0.0298221951502495,0.0923221951502495,0.467639566890882,0.64805721202452,0.244500211107802,-1.90427123332969
1.1,0.0589000461813515,0.0360848561318019,0.0985848561318019,0.387354366061146,0.673765345247134,0.219697451674438,-2.17478479603603
1.2,0.0621780135174279,0.0429439610163593,0.105443961016359,0.309338484988387,0.695839977049193,0.196758497240178,-2.46127579991451
1.3,0.0658491411419754,0.0503995098039216,0.112899509803922,0.234621607360729,0.714517575263471,0.175774978038028,-2.7640294929557
1.4,0.0699101030070062,0.058451502494489,0.120951502494489,0.163904786570961,0.730100476069497,0.156752744469837,-3.08331195899862
1.5,0.0743578010726279,0.0670999390880613,0.129599939088061,0.097607270251007,0.742923233588853,0.139633795443,-3.41937104123467
1.6,0.0791893534094119,0.0763448195846387,0.138844819584639,0.0359206598147968,0.753326850224498,0.124316380939198,-3.77243729401814
1.7,0.0844020821580215,0.086186143984221,0.148686143984221,0.0211376518278218,0.761640710543656,0.110671892623597,-4.14272494609596
1.8,0.0899935015212513,0.0966239122868083,0.159123912286808,0.0736765505672798,0.768171141215485,0.0985581079134752,-4.53043286124456
1.9,0.0959613059308422,0.107658124492401,0.170158124492401,0.121890989791116,0.773195173219412,0.0878289572727951,-4.93574548492468
2,0.102303358502108,0.119288780600998,0.181788780600998,0.166029955883996,0.776958090747839,0.0783412980615414,-5.35883376791117
2.1,0.109017679863592,0.1315158806126,0.1940158806126,0.206372037793863,0.779673543368033,0.0699592878928872,-5.79985605992067
2.2,0.116102437426612,0.144339424527207,0.206839424527208,0.243207530577848,0.781525255729019,0.0625569373080178,-6.25895896804763
2.3,0.123555935140503,0.15775941234482,0.22025941234482,0.276825853532831,0.782669623230559,0.0560193469282747,-6.73627817634534
2.4,0.131376603763295,0.171775844065437,0.234275844065437,0.307507114241818,0.783238699696774,0.0502430380203094,-7.23193922417133
2.5,0.139562991664336,0.186388719689059,0.248888719689059,0.335516797585887,0.783343253974264,0.0451356903442342,-7.74605824197789
2.6,0.148113756164507,0.201598039215686,0.264098039215687,0.36110273911206,0.783075698400071,0.0406155181301273,-8.27874264409434
2.7,0.157027655411074,0.217403802645319,0.279903802645319,0.38449371912348,0.782512780392558,0.036610447699204,-8.83009177873954
2.8,0.16630354077737,0.233806009977956,0.296306009977956,0.405899170186349,0.781717987439727,0.0330572083655964,-9.40019753604688
2.9,0.175940349772364,0.250804661213598,0.313304661213598,0.425509620380402,0.780743653283394,0.0299004098012346,-9.9891449152987
3,0.185937099441302,0.268399756352245,0.330899756352245,0.443497597621587,0.779632775527439,0.0270916514466058,-10.5970125528755
3.1,0.196292880235847,0.286591295393897,0.349091295393898,0.46001879971172,0.77842056713653,0.0245886903088397,-11.223873212644
3.2,0.207006850330442,0.305379278338555,0.367879278338555,0.475213394392899,0.777135769909613,0.022354680458646,-11.869794240649
3.3,0.218078230360419,0.324763705186217,0.387263705186217,0.489207357605013,0.775801759516226,0.0203574889931241,-12.5348379860638
3.4,0.229506298557107,0.344744575936884,0.407244575936884,0.502113789923299,0.774437470767502,0.0185690878508183,-13.2190621903822
3.5,0.241290386255014,0.365321890590556,0.427821890590556,0.514034173762964,0.77305816957996,0.0169650176618781,-13.9225203468434
3.6,0.253429873746779,0.386495649147233,0.448995649147233,0.525059549741205,0.771676095280933,0.0155239180818789,-14.6452620320363
3.7,0.265924186461995,0.408265851606915,0.470765851606915,0.535271601424128,0.770300993942106,0.0142271182829033,-15.3873332115936
3.8,0.27877279144715,0.430632497969602,0.493132497969603,0.544743644937968,0.768940560553561,0.0130582811136282,-16.1487765217962
3.9,0.291975194124648,0.453595588235295,0.516095588235295,0.553541524632566,0.767600805207333,0.0120030946459691,-16.9296315288517
4,0.305530935310338,0.477155122403992,0.539655122403992,0.561724418901574,0.766286356096302,0.0110490052436669,-17.7299349674923
4.1,0.319439588469669,0.501311100475694,0.563811100475694,0.569345561949014,0.765000710077075,0.0101849868063046,-18.549720960482
4.2,0.333700757194325,0.526063522450401,0.588563522450401,0.576452888130717,0.76374643977107,0.0094013414003055,-19.389021220486
4.3,0.348314072881772,0.551412388328113,0.613912388328113,0.583089605785976,0.762525364677103,0.00868952703695991,-20.2478652357072
4.4,0.363279192601918,0.57735769810883,0.63985769810883,0.58929470739465,0.761338692497005,0.00804200888072768,-21.1262804405529
4.5,0.378595797135687,0.603899451792552,0.666399451792552,0.595103422598529,0.760187135816825,0.00745213064825383,-22.0242923725492
4.6,0.394263589171685,0.631037649379279,0.693537649379279,0.600547620197534,0.759071008399086,0.00691400339081121,-22.9419248166075
4.7,0.410282291648137,0.658772290869011,0.721272290869011,0.605656164741281,0.757990304606135,0.00642240923570216,-23.8791999376699
4.8,0.42665164622832,0.687103376261748,0.749603376261748,0.610455232824882,0.75694476486469,0.00597271799862799,-24.8361384026742
4.9,0.443371411897987,0.71603090555749,0.77853090555749,0.614968593695071,0.755933929580056,0.0055608148706361,-25.8127594927602
5,0.460441363675742,0.745554878756237,0.808054878756237,0.619217858283648,0.754957183484706,0.0051830376412181,-26.8090812064396
5.1,0.47786129142585,0.775675295857989,0.838175295857989,0.623222700343683,0.754013792071393,0.0048361221327769,-27.825120354571
5.2,0.495630998765962,0.806392156862746,0.868892156862746,0.627001052941658,0.753102931467445,0.00451715471548569,-28.8608926477427
5.3,0.5137503020614,0.837705461770508,0.900205461770508,0.630569283189231,0.75222371287856,0.00422353092968686,-29.9164127767286
5.4,0.532219029498769,0.869615210581274,0.932115210581274,0.633942347759075,0.751375202534788,0.00395291938260018,-30.9916944866004
5.5,0.551037020232829,0.902121403295047,0.964621403295047,0.637133931426013,0.750556437909501,0.00370323020569555,-32.0867506449774
5.6,0.57020412359998,0.935224039911823,0.997724039911823,0.640156570610701,0.749766440854022,0.00347258745807637,-33.2015933049475
5.7,0.589720198393139,0.968923120431606,1.03142312043161,0.643021763663026,0.74900422817806,0.00325930494965505,-34.3362337630772
5.8,0.609585112192887,1.00321864485439,1.06571864485439,0.645740069414542,0.748268820117074,0.00306186503108693,-35.4906826129204
5.9,0.62979874075045,1.03811061318018,1.10061061318018,0.648321195344408,0.747559247052049,0.0028788999611293,-36.6649497943787
6,0.650360967418248,1.07359902540898,1.13609902540898,0.650774076542247,0.746874554786056,0.00270917551565542,-37.8590446392586
6.1,0.671271682622938,1.10968388154078,1.17218388154078,0.653106946512007,0.746213808633445,0.00255157654716398,-39.0729759134275
6.2,0.692530783379883,1.14636518157559,1.20886518157559,0.655327400726906,0.745576096524903,0.00240509424890085,-40.3067518556565
6.3,0.714138172843368,1.1836429255134,1.2461429255134,0.657442453749087,0.744960531309839,0.00226881490386633,-41.5603802136026
6.4,0.736093759891323,1.22151711335422,1.28401711335422,0.65945859062107,0.744366252396694,0.00214190993459506,-42.8338682770316
6.5,0.75839745873999,1.25998774509804,1.32248774509804,0.661381813160869,0.74379242685654,0.00202362708928394,-44.127222908644
6.6,0.781049188588111,1.29905482074487,1.36155482074487,0.663217681709836,0.74323825008528,0.00191328262685504,-45.4404505725404
6.7,0.804048873286898,1.3387183402947,1.4012183402947,0.664971352825988,0.742702946111486,0.0018102543770132,-46.773557360624
6.8,0.827396441035443,1.37897830374754,1.44147830374754,0.666647613351849,0.742185767615341,0.00171397557153324,-48.1265490169673
6.9,0.851091824095034,1.41983471110338,1.48233471110338,0.66825091124931,0.741685995726189,0.00162392934878268,-49.4994309606674
7,0.875134958528055,1.46128756236222,1.52378756236222,0.669785383525368,0.741202939630226,0.00153964386029906,-50.8922083067335
7.1,0.899525783953661,1.50333685752408,1.56583685752408,0.671254881562706,0.74073593604154,0.00146068790136335,-52.3048858856331
7.2,0.924264243320546,1.54598259658893,1.60848259658893,0.672662994118195,0.740284348564906,0.00138666700662317,-53.7374682614708
7.3,0.949350282696746,1.58922477955679,1.65172477955679,0.674013068224309,0.739847566974824,0.00131721995847474,-55.1899597488038
7.4,0.974783851073595,1.63306340642766,1.69556340642766,0.67530822820778,0.739425006436271,0.00125201565925629,-56.6623644283252
7.5,1.00056490018479,1.67749847720153,1.73999847720153,0.676551393009815,0.739016106681519,0.00119075032817527,-58.1546861613395
7.6,1.02669338433541,1.72252999187841,1.78502999187841,0.677745291982588,0.738620331165252,0.00113314498247919,-59.6669286034396
7.7,1.05316926024548,1.76815795045829,1.83065795045829,0.678892479302092,0.738237166200219,0.00107894317664438,-61.1990952170245
7.8,1.07999248690258,1.81438235294118,1.87688235294118,0.679995347138776,0.737866120091326,0.00102790896684064,-62.7511892830874
7.9,1.1071630254241,1.86120319932707,1.92370319932707,0.681056137703051,0.73750672227352,0.000979825077359099,-64.3232139122371
8,1.13468083893204,1.90862048961597,1.97112048961597,0.682076954267031,0.737158522453928,0.000934491250484843,-65.915172054714
8.1,1.16254589243129,1.95663422380787,2.01913422380787,0.683059771271366,0.736821089776643,0.000891722752769375,-67.5270665101264
8.2,1.19075815270015,2.00524440190277,2.06774440190277,0.684006443588658,0.736494011998982,0.000851349029250251,-69.1588999362101
8.3,1.21931758818557,2.05445102390069,2.11695102390069,0.684918715031293,0.736176894693086,0.000813212484173826,-70.8106748572092
8.4,1.24822416890744,2.1042540898016,2.1667540898016,0.685798226165933,0.735869360467639,0.000777167379064266,-72.4823936715332
8.5,1.27747786636589,2.15465359960552,2.21715359960552,0.686646521504891,0.735571048219234,0.000743078831627892,-74.1740586591704
8.6,1.3070786534591,2.20564955331245,2.26814955331245,0.687465056119879,0.735281612403311,0.000710821911281584,-75.8856719882682
8.7,1.33702650440133,2.25724195092238,2.31974195092238,0.688255201741932,0.735000722338762,0.000680280814147679,-77.6172357216839
8.8,1.36732139465273,2.30943079243532,2.37193079243532,0.689018252377939,0.734728061530654,0.000651348118221053,-79.3687518226071
8.9,1.39796330084395,2.36221607785126,2.42471607785126,0.68975542950605,0.734463327032593,0.000623924098838459,-81.1402221605849
9,1.42895220071645,2.41559780717021,2.47809780717021,0.690467886860791,0.73420622882119,0.000597916113507054,-82.9316485163008
9.1,1.4602880730574,2.46957598039216,2.53207598039216,0.691156714867644,0.733956489208842,0.000573238034802233,-84.7430325867804
9.2,1.49197089764692,2.52415059751712,2.58665059751712,0.691822944735794,0.733713842271779,0.000549809738981966,-86.5743759896156
9.3,1.5240006552007,2.57932165854508,2.64182165854508,0.692467552256662,0.733478033313029,0.000527556633837415,-88.4256802675501
9.4,1.55637732731646,2.63508916347604,2.69758916347604,0.693091461322889,0.733248818348749,0.000506409227754406,-90.2969468927663
9.5,1.5891008964389,2.69145311231002,2.75395311231002,0.693695547174775,0.733025963600856,0.000486302745546957,-92.1881772696888
9.6,1.62217134579991,2.74841350504699,2.81091350504699,0.69428063944239,0.732809245043656,0.000467176759644226,-94.0993727397665
9.7,1.65558865938699,2.80597034168697,2.86847034168697,0.69484752494374,0.732598447943624,0.000448974868128245,-96.0305345839981
9.8,1.68935282189988,2.86412362222996,2.92662362222996,0.695396950300117,0.732393366436393,0.000431644390959564,-97.981664026406
9.9,1.72346381871521,2.92287334667595,2.98537334667595,0.695929624362449,0.732193803117645,0.00041513609481461,-99.9527622368595
10,1.75792163584909,2.98221951502495,3.04471951502495,0.696446220473595,0.731999568657862,0.000399403938051341,-101.943830334068


==> approximationComparison180.csv <==
s,G,K,N,Rk,Rn,Rn_back,ratio
0,0.05,0,0.0625000000000001,1,0.25,0.5,-0
0.1,0.0479368571566308,0.000298221951502495,0.0627982219515025,0.993778858915843,0.31001958985991,0.477474673200645,-0.18890918358974
0.2,0.0461664942178282,0.00119288780600998,0.06369288780601,0.97416117844293,0.379634492181423,0.454303640923178,-0.402111487054543
0.3,0.044671580118127,0.00268399756352245,0.0651839975635225,0.939917111585822,0.459182715076422,0.430644774680765,-0.640993395631636
0.4,0.0434358691256932,0.00477155122403992,0.06727155122404,0.890147214270488,0.548755730646758,0.406675824778293,-0.906854567867739
0.5,0.0424442418141824,0.00745554878756237,0.0699555487875624,0.824344870613965,0.648175248219119,0.38258883496404,-1.2009045578704
0.6,0.0416827163774256,0.0107359902540898,0.0732359902540899,0.742435445980095,0.756986986907428,0.358583303160889,-1.52426191013314
0.7,0.0411384354808274,0.0146128756236222,0.0771128756236223,0.644787764706497,0.874472733888015,0.334858622993217,-1.87795521142359
0.8,0.0407996338134094,0.0190862048961597,0.0815862048961597,0.532196661777716,0.999679832159309,0.311606446650785,-2.26292568662003
0.9,0.0406555911725915,0.0241559780717021,0.0866559780717021,0.405838720456557,1.1314652074257,0.289003621937506,-2.68003095192885
1,0.040696575391725,0.0298221951502495,0.0923221951502495,0.267206273176654,1.26854948510045,0.267206273176654,-3.13004958068196
1.1,0.0409137788010985,0.0360848561318019,0.0985848561318019,0.118026806880203,1.40957591844719,0.246345435807704,-3.61368618645627
1.2,0.0412992512678897,0.0429439610163593,0.105443961016359,0.039824202569704,1.55316882943934,0.226524451759353,-4.13157677987756
1.3,0.0418458322393164,0.0503995098039216,0.112899509803922,0.204409306897919,1.69798696219612,0.207818125964385,-4.68429420516842
1.4,0.0425470836475807,0.058451502494489,0.120951502494489,0.373807497092992,1.84276834333313,0.190273467863222,-5.27235350775266
1.5,0.0433972250419277,0.0670999390880613,0.129599939088061,0.546180407231882,1.98636465725286,0.173911717778606,-5.89621712369069
1.6,0.0443910718981611,0.0763448195846387,0.138844819584639,0.719823746535871,2.12776451767524,0.158731294655095,-6.5562998149182
1.7,0.0455239777178144,0.086186143984221,0.148686143984221,0.893203281102887,2.26610615851429,0.144711294220135,-7.25297330131252
1.8,0.046791780261762,0.0966239122868083,0.159123912286808,1.06497619338858,2.4006808759282,0.131815202166909,-7.9865705620037
1.9,0.0481907520578737,0.107658124492401,0.170158124492401,1.23399967618498,2.53092901077893,0.119994549131099,-8.75738979476215
2,0.0497175551699182,0.119288780600998,0.181788780600998,1.39932917443966,2.65643040933336,0.109192307432789,-9.56569803448637
2.1,0.051369200106011,0.1315158806126,0.1940158806126,1.56020884773736,2.77689121520694,0.0993459014911495,-10.4117344405271
2.2,0.0531430086708101,0.144339424527207,0.206839424527208,1.71605669564751,2.8921286110927,0.0903897664763043,-11.2957132685118
2.3,0.0550365805188696,0.15775941234482,0.22025941234482,1.86644647718858,3.00205482005377,0.0822574391680796,-12.217826546076
2.4,0.0570477631404924,0.171775844065437,0.234275844065437,2.0110881585734,3.1066613512695,0.0748832003199681,-13.1782464739956
2.5,0.0591746250008814,0.186388719689059,0.248888719689059,2.14980821063561,3.20600417299395,0.0682033103169176,-14.1771275750542
2.6,0.0614154315538982,0.201598039215686,0.264098039215687,2.28253069489162,3.30019023775668,0.0621568918694613,-15.214608612943
2.7,0.063768623860092,0.217403802645319,0.279903802645319,2.4092597500975,3.38936557984105,0.0566865175372828,-16.2908143028181
2.8,0.0662327995520176,0.233806009977956,0.296306009977956,2.53006382878819,3.47370505221124,0.0517385584972989,-17.405856834075
2.9,0.0688066959064722,0.250804661213598,0.313304661213598,2.64506183459983,3.55340366349618,0.0472633462489578,-18.5598372245701
3,0.0714891748014113,0.268399756352245,0.330899756352245,2.75441116921309,3.62866940724168,0.043215192478418,-19.7528465240667
3.1,0.0742792093541545,0.286591295393897,0.349091295393898,2.85829760286575,3.69971743680619,0.0395523052251357,-20.9849668831794
3.2,0.0771758720560767,0.305379278338555,0.367879278338555,2.95692682444409,3.766765422116,0.0362366325513013,-22.2562725025982
3.3,0.0801783242369258,0.324763705186217,0.387263705186217,3.05051749680556,3.83002992232487,0.0332336585488531,-23.5668304759433
3.4,0.0832858067089456,0.344744575936884,0.407244575936884,3.13929563222752,3.88972361593446,0.0305121709505997,-24.916701538235
3.5,0.0864976314567301,0.365321890590556,0.427821890590556,3.22349010531353,3.94605324314078,0.0280440149090994,-26.3059407307061
3.6,0.089813174253295,0.386495649147233,0.448995649147233,3.3033291313947,3.99921813119483,0.0258038436491083,-27.734597991515
3.7,0.0932318680960325,0.408265851606915,0.470765851606915,3.37903755383712,4.04940919044986,0.0237688736091282,-29.2027186808706
3.8,0.0967531973682754,0.430632497969602,0.493132497969603,3.45083480115359,4.09680828523499,0.0219186492680054,-30.7103440481061
3.9,0.100376692642933,0.453595588235295,0.516095588235295,3.51893339272352,4.14158789900746,0.020234820994391,-32.2575116473889
4,0.104101926054373,0.477155122403992,0.539655122403992,3.5835378891527,4.18391102698837,0.018700937861274,-33.8442557079695
4.1,0.107928507173058,0.501311100475694,0.563811100475694,3.64484419924262,4.22393124155466,0.01730225633873,-35.4706074642108
4.2,0.111856079325642,0.526063522450401,0.588563522450401,3.70303916981477,4.26179288599006,0.0160255650479473,-37.1365954499807
4.3,0.115884316308979,0.551412388328113,0.613912388328113,3.75830039725048,4.29763136101401,0.0148590252392326,-38.8422457615307
4.4,0.120012919454228,0.57735769810883,0.63985769810883,3.81079621039492,4.33157347574457,0.0137920263328793,-40.5875822923681
4.5,0.124241615000228,0.603899451792552,0.666399451792552,3.86068578383695,4.36373784091046,0.0128150556290963,-42.3726269433859
4.6,0.128570151742103,0.631037649379279,0.693537649379279,3.90811934829998,4.39423528697732,0.0119195811940742,-44.1973998109741
4.7,0.132998298923694,0.658772290869011,0.721272290869011,3.95323847147078,4.42316929393835,0.011097946865699,-46.0619193556253
4.8,0.137525844347561,0.687103376261748,0.749603376261748,3.99617638794694,4.4506364226881,0.01034327833115,-47.966202553135
4.9,0.14215259267642,0.71603090555749,0.77853090555749,4.03705836155506,4.47672674060649,0.00964939923433299,-49.9102650304856
5,0.146878363908188,0.745554878756237,0.808054878756237,4.0760020667324,4.50152423580468,0.00901075636149803,-51.8941211878438
5.1,0.151702992001828,0.775675295857989,0.838175295857989,4.11311797890344,4.52510721639486,0.00842235296073838,-53.9177843084928
5.2,0.156626323641534,0.806392156862746,0.868892156862746,4.14850976588273,4.54754869207908,0.00787968937848127,-55.9812666576969
5.3,0.161648217120402,0.837705461770508,0.900205461770508,4.18227467455796,4.56891673664422,0.00737871020876683,-58.0845795720084
5.4,0.166768541335346,0.869615210581274,0.932115210581274,4.21450390833972,4.58927483035865,0.00691575728154055,-60.2277335396742
5.5,0.17198717487598,0.902121403295047,0.964621403295047,4.24528299244153,4.6086821822071,0.00648752781559977,-62.4107382735253
5.6,0.177304005203743,0.935224039911823,0.997724039911823,4.27469212462033,4.62719403188509,0.00609103720290392,-64.6336027766464
5.7,0.182718927906252,0.968923120431606,1.03142312043161,4.3028065101648,4.64486193220661,0.00572358587383895,-66.8963354020282
5.8,0.188231846022755,1.00321864485439,1.06571864485439,4.32969668019468,4.6617340124559,0.00538272980779659,-69.1989439065309
5.9,0.193842669432527,1.03811061318018,1.10061061318018,4.35542879294454,4.67785522352852,0.00506625427321309,-71.5414354998125
6,0.199551314298018,1.07359902540898,1.13609902540898,4.38006491806725,4.69326756581659,0.00477215042350494,-73.9238168888769
6.1,0.205357702560242,1.10968388154078,1.17218388154078,4.40366330410837,4.70801030069432,0.00449859444249143,-76.3460943184432
6.2,0.21126176147869,1.14636518157559,1.20886518157559,4.42627862965736,4.72212014665761,0.00424392893832885,-78.8082736077518
6.3,0.217263423213494,1.1836429255134,1.2461429255134,4.4479622386797,4.73563146102544,0.00400664634303402,-81.3103601839925
6.4,0.223362624442681,1.22151711335422,1.28401711335422,4.46876236076677,4.74857640824201,0.00378537407757229,-83.8523591129229
6.5,0.229559306015618,1.25998774509804,1.32248774509804,4.48872431689752,4.76098511557648,0.00357886130533449,-86.4342751265937
6.6,0.235853412632249,1.29905482074487,1.36155482074487,4.50789071163621,4.77288581729301,0.00338596706518057,-89.0561126490093
6.7,0.242244892554832,1.3387183402947,1.4012183402947,4.52630161228964,4.78430498788549,0.0032056496710597,-91.7178758191892
6.8,0.248733697342506,1.37897830374754,1.44147830374754,4.54399471595794,4.79526746535923,0.00303695720781897,-94.4195685124023
6.9,0.255319781603067,1.41983471110338,1.48233471110338,4.56100550528718,4.80579656537498,0.00287901898973875,-97.1611943600247
7,0.262003102776836,1.46128756236222,1.52378756236222,4.57736739326668,4.8159141865588,0.00273103794202941,-99.942756766831
7.1,0.268783620925117,1.50333685752408,1.56583685752408,4.59311185834089,4.82564090823196,0.00259228370629306,-102.764258927917
7.2,0.275661298547081,1.54598259658893,1.60848259658893,4.60826856993453,4.83499608057682,0.00246208648702874,-105.625703843348
7.3,0.28263610040277,1.58922477955679,1.65172477955679,4.62286550547531,4.843997908275,0.00233983148308001,-108.527094332322
7.4,0.289707993358753,1.63306340642766,1.69556340642766,4.63692905913505,4.8526635277474,0.00222495390486304,-111.468433045513
7.5,0.296876946237038,1.67749847720153,1.73999847720153,4.65048414322529,4.8610090788668,0.00211693445204432,-114.449722477159
7.6,0.304142929683333,1.72252999187841,1.78502999187841,4.66355428242857,4.86904977122745,0.00201529526121999,-117.470964975606
7.7,0.311505916043529,1.76815795045829,1.83065795045829,4.67616170156849,4.87679994559871,0.00191959624020787,-120.532162753181
7.8,0.318965879246232,1.81438235294118,1.87688235294118,4.68832740739812,4.88427313095857,0.00182943174496963,-123.633317895596
7.9,0.326522794697053,1.86120319932707,1.92370319932707,4.70007126471489,4.89148209732762,0.0017444275843389,-126.774432370401
8,0.334176639183016,1.90862048961597,1.97112048961597,4.71141206722918,4.89843890475079,0.00166423831543289,-129.955508034636
8.1,0.34192739078068,1.95663422380787,2.01913422380787,4.7223676036615,4.90515494882652,0.00158854478306963,-133.176546642175
8.2,0.349775028774593,2.00524440190277,2.06774440190277,4.73295471928907,4.9116410029239,0.00151705189955809,-136.437549850254
8.3,0.357719533576312,2.05445102390069,2.11695102390069,4.74318937342126,4.91790725749976,0.00144948661439814,-139.73851922595
8.4,0.365760886653569,2.1042540898016,2.1667540898016,4.75308669293186,4.92396335656811,0.00138559608328924,-143.079456251843
8.5,0.373899070460643,2.15465359960552,2.21715359960552,4.7626610222673,4.92981843167995,0.00132514599330345,-146.46036233159
8.6,0.382134068386788,2.20564955331245,2.26814955331245,4.77192596991886,4.93548113333009,0.00126791907453938,-149.881238794053
8.7,0.390465864688355,2.25724195092238,2.31974195092238,4.78089445212828,4.94095966051694,0.00121371369134241,-153.342086898722
8.8,0.398894444435386,2.30943079243532,2.37193079243532,4.78957873355243,4.94626178810954,0.00116234258595579,-156.842907839995
8.9,0.407419793470975,2.36221607785126,2.42471607785126,4.79799046513322,4.95139489221699,0.00111363175522467,-160.383702750423
9,0.416041898357769,2.41559780717021,2.47809780717021,4.80614071973335,4.95636597408082,0.00106741938568475,-163.964472704995
9.1,0.424760746335666,2.46957598039216,2.53207598039216,4.81404002534779,4.96118168224329,0.00102355490063388,-167.585218724519
9.2,0.433576325277258,2.52415059751712,2.58665059751712,4.82169839624662,4.96584833330795,0.000981898077282075,-171.245941779188
9.3,0.442488623667455,2.57932165854508,2.64182165854508,4.82912536183874,4.97037193103183,0.000942318288149344,-174.94664279021
9.4,0.451497630541049,2.63508916347604,2.69758916347604,4.83632999428657,4.97475818476257,0.000904693706849788,-178.687322634799
9.5,0.460603335487561,2.69145311231002,2.75395311231002,4.84332093353393,4.97901252581005,0.000868910723637017,-182.467982145796
9.6,0.469805728574734,2.74841350504699,2.81091350504699,4.85010641182462,4.98314012384344,0.000834863229392704,-186.28862211778
9.7,0.479104800361368,2.80597034168697,2.86847034168697,4.85669427559597,4.98714590111268,0.000802452144305452,-190.149243306048
9.8,0.488500541844469,2.86412362222996,2.92662362222996,4.86309200684951,4.99103454661419,0.000771584844283734,-194.049846430839
9.9,0.497992944454898,2.92287334667595,2.98537334667595,4.86930674263934,4.99481052877915,0.00074217472971177,-197.990432177684
10,0.50758200000393,2.98221951502495,3.04471951502495,4.87534529396601,4.99847810797344,0.000714140727966065,-201.971001201681

